Meta-Control: Automatic Model-based Control Synthesis for Heterogeneous Robot Skills

The requirements for real-world manipulation tasks are diverse and often conflicting; some tasks require precise motion while others require force compliance; some tasks require avoidance of certain regions, while others require convergence to certain states. Satisfying these varied requirements with a fixed state-action representation and control strategy is challenging, impeding the development of a universal robotic foundation model. In this work, we propose Meta-Control, the first LLM-enabled automatic control synthesis approach that creates customized state representations and control strategies tailored to specific tasks. Our core insight is that a meta-control system can be built to automate the thought process that human experts use to design control systems. Specifically, human experts heavily use a model-based, hierarchical (from abstract to concrete) thought model, then compose various dynamic models and controllers together to form a control system. Meta-Control mimics the thought model and harnesses LLM's extensive control knowledge with Socrates' "art of midwifery" to automate the thought process. Meta-Control stands out for its fully model-based nature, allowing rigorous analysis, generalizability, robustness, efficient parameter tuning, and reliable real-time execution.

==> prompt/controller_summary.yaml <==
LQRController:
  description: |
    This class implements a Linear Quadratic Regulator (LQR) controller for a given affine system.
    The controller computes control inputs based on the state deviations from a given equilibrium.
  args:
    - name: model
      type: Diagram
      description: A Diagram containing the AffineSystem for which the LQR controller is designed.
    - name: Q
      type: numpy.ndarray
      description: State cost matrix.
    - name: R
      type: numpy.ndarray
      description: Control cost matrix.
    - name: x0
      type: numpy.ndarray
      description: Equilibrium state around which the controller is designed.
    - name: u0
      type: numpy.ndarray
      description: Equilibrium control input.
  input_ports:
    - name: state
      type: BasicVector
      size: "len(x0)"
      description: Represents the current state of the system.
  output_ports:
    - name: control
      type: BasicVector
      size: "len(u0)"
      description: Represents the computed control input based on the LQR control law.

IdentityController:
  description: |
    This class implements an identity controller that directly outputs the arm torque it receives.
    It is the best choice when the task controller is already enough to accomplish the task and we
    only need a placeholder for the tracking controller.
  args:
    - name: model
      type: Diagram
      description: A Diagram containing the MultiBodyPlant model of the robotic system.
  input_ports:
    - name: applied_arm_torque
      type: BasicVector
      size: "plant.num_actuators()"
      description: applied_arm_torque computed by the task controller.
  output_ports:
    - name: applied_arm_torque
      type: BasicVector
      size: "plant.num_actuators()"
      description: directly output the input applied_arm_torque.


PoseForceController:
  description: |
    This class implements a controller that combines pose and force control for a robotic arm.
    The controller computes torques based on the desired end-effector pose and force.
    It is best suitable for the situation when we have a desired force on some dimensions and a desired position or rotation on other dimensions. Note that the controller can not track force and pose at the same time for a dimension.
  args:
    - name: model
      type: Diagram
      description: A Diagram containing the MultiBodyPlant model of the robotic system.
    - name: force_control_axis_mask 
      type: numpy.ndarray
      description: Boolean array of length 6 to specify which axes are controlled by force. The order is [x-rotation, y-rotation, z-rotation, x-translation, y-translation, z-translation]. For each dimension, True represents force control, False represents pose control.
  input_ports:
    - name: ee_pose_target
      type: BasicVector
      size: 6
      description: Desired end-effector pose (roll, pitch, yaw, x, y, z).
    - name: ee_force_target
      type: BasicVector
      size: 6
      description: Desired end-effector force. (x-rotation, y-rotation, z-rotation, x-translation, y-translation, z-translation).
    - name: arm_position
      type: BasicVector
      size: "plant.num_positions(arm)"
      description: Current joint positions of the arm.
    - name: arm_velocity
      type: BasicVector
      size: "plant.num_velocities(arm)"
      description: Current joint velocities of the arm.
  output_ports:
    - name: applied_arm_torque
      type: BasicVector
      size: "plant.num_actuators()"
      description: Computed joint torques for the robot arm.

CartesianStiffnessController:
  description: A cartesian stiffness controller using impedance control to determine control torques. Makes the robot behave as if a spring-damper system is attached to the end-effector. The stiffness can be adjusted dynamically by providing input to the controller_parameters port. The advantage of this controller is it can provide compliant behavior with adjustable stiffness.
  args:
    - name: model
      type: Diagram
      description: A Diagram containing the robot model (MultiBodyPlant) for computing dynamics
  input_ports:
    - name: ee_target
      type: BasicVector
      size: 6
      description: Desired end effector target (pose or twist). [roll, pitch, yaw, x, y, z]
    - name: ee_target_type
      type: AbstractValue
      description: Type of the end effector target. This type is enum. The must be EndEffectorTarget.kPose or EndEffectorTarget.kTwist. Do not use `str`, use enum directly.
    - name: arm_position
      type: BasicVector
      size: "(number of positions of the plant's arm)"
      description: Current joint position of the robot arm.
    - name: arm_velocity
      type: BasicVector
      size: "(number of velocities of the plant's arm)"
      description: Current joint velocity of the robot arm.
    - name: controller_parameters
      type: AbstractValue
      example_value:
        cartesian_stiffness: "[0.1]*3 + [200]*3"
      description: The controller can be parameterized through an abstract input port "controller_parameters" to modify its behavior during runtime, allowing changes to cartesian_stiffness and "cartesian_damping" matrices. [roll, pitch, yaw, x, y, z]
  output_ports:
    - name: applied_arm_torque
      type: BasicVector
      size: "(number of actuators in the plant)"
      description: Control torques applied to the joints of the robot arm.

SafeController:
  description: A controller that projects nominal control torque to a safe control torque using a control barrier function. Currently, the safe constraint is collision avoidance. The advantage of this controller is to safeguard a nominal control input port to realize reactive collision avoidance.
  args:
    - name: model
      type: Diagram
      description: Diagram containing the multibody plant and scene graph, as well as the information of obstacles for collision avoidance.
    - name: meshcat
      type: Meshcat
      description: This arg is optional. For visualization purposes.
  input_ports:
    - name: arm_target
      type: BasicVector
      size: "num_q"
      description: Desired joint target for the arm.
    - name: arm_target_type
      type: AbstractValue
      description: Type of the target. This type is enum. The value must be JointTarget.kPosition, JointTarget.kVelocity, or JointTarget.kTorque. Do not use `str`, use enum directly.
    - name: arm_position
      type: BasicVector
      size: "num_q"
      description: Current joint position of the arm.
    - name: arm_velocity
      type: BasicVector
      size: "num_q"
      description: Current joint velocity of the arm.
  output_ports:
    - name: applied_arm_torque
      type: BasicVector
      size: "num_q"
      description: Computed joint torque for the arm.


CartesianTrajectoryController:
  description: Constructs a trajectory in cartesian space and publishes waypoints by interpolating the trajectory. Depending on the polynomial order, it can produce first-order holds or cubic splines for the trajectory.
  args:
    - name: model
      type: Diagram
      description: model is not useful in this controller, but should be passed in for consistency
    - name: polynomial_order
      default: 1
      description: Order of the polynomial for trajectory optimization. Supported values are 1 (for First Order Hold) and 3 (for Cubic Spline).
    - name: meshcat
      type: Meshcat
      description: A visualization tool. (optional)
  input_ports:
    - name: controller_parameters
      type: AbstractValue
      example_value:
        new_trajectory: true
        way_points:
          times: "[list of times]"
          points: "[list of pose in RPY_XYZ format]"
      description: Controller parameters that can indicate the need for a new trajectory and provide waypoints.
    - name: measured_ee_pose
      type: BasicVector
      size: 6
      description: Measured pose of the end effector in RPY_XYZ format.
    - name: measured_ee_twist
      type: BasicVector
      size: 6
      description: Measured twist of the end effector. RPY_XYZ
  output_ports:
    - name: ee_pose_nom
      type: BasicVector
      size: 6
      description: Nominal end-effector pose based on the last solved trajectory spline evaluated at the current time. RPY_XYZ


KinematicTrajectoryModelPredictiveController:
  description: An MPC controller using kinematic trajectory optimization to calculate a collision-free trajectory in joint space. The objective of this controller is to reach a goal in cartesian space with the end effector. Please note that the output is in joint space.
  args:
    - name: model
      type: Diagram
      description: Diagram containing the multibody plant and scene graph, as well as the information of obstacles for collision avoidance
    - name: resolve_period
      type: float
      default: 3.0
      description: Trajectory optimization resolution period.
    - name: num_steps
      type: int
      default: 20
      description: Number of optimization steps.
    - name: meshcat
      type: Meshcat Optional
      description: For visualization
  input_ports:
    - name: controller_parameters
      type: AbstractValue
      example_value:
        goal_pose: RigidTransform
      description: Controller parameters including desired goal pose for the end effector.
    - name: measured_arm_position
      type: BasicVector
      size: "(number of positions of the robot arm)"
      description: Current joint position of the robot arm.
    - name: measured_arm_velocity
      type: BasicVector
      size: "(number of velocities of the robot arm)"
      description: Current joint velocity of the robot arm.
  output_ports:
    - name: q_nom
      type: BasicVector
      size: "(number of actuators in the plant)"
      description: Nominal joint positions of the arm.


==> prompt/dynamic_model_summary.yaml <==
setup_linear_model:
  description: |
    This function returns an affine dynamic model.
    This model is especially useful when the system is or can be approximated by affine dynamics.
    The dynamic equation is: x_dot = A * x + B * u;  y = C * x + D * u. 
    
    Example usage:
    """
    x0 = np.zeros((4,1))
    u0 = np.zeros((1,1))
    m = 0.01
    l = 0.1
    g = 0.81
    A = np.array([[0,1,0,0], [0,0,m*g,0],[0,0,0,1],[0,0,0,l]])
    B = np.array([[0],[1/m],[0],[-1/m]])
    C = np.eye(4)
    D = np.zeros((4, 1))
    model = setup_linear_model(x0, u0, A, B, C, D)
    """
  args:
    - name: x0
      type: numpy.ndarray
      size: (n_x, 1)
      description: Initial state
    - name: u0
      type: numpy.ndarray
      size: (n_u, 1)
      description: Initial input
    - name: A
      type: numpy.ndarray
      size: (n_x, n_x)
      description: State matrix
    - name: B
      type: numpy.ndarray
      size: (n_x, n_u)
      description: Input matrix
    - name: C
      type: numpy.ndarray
      size: (n_y, n_x)
      description: Output matrix
    - name: D
      type: numpy.ndarray
      size: (n_y, n_u)
      description: Feedforward matrix

setup_arm_model:
  description: |
    This function returns a model of the robot arm.
    This model is especially useful when the controller only needs to consider the robot arm.
    Because this function will be called in skill's init function, arm type is directly available 
    as arm_type.
    Usage:
    """
    model = setup_arm_model(arm_type)
    """
  args:
    - name: arm_type
      type: str
      description: The robot arm type. It should be consistent as the skill's.

setup_arm_with_objects_model:
  description: |
    This function returns a model of the robot arm and static objects in the scene.
    This model is especially useful when the controller needs to consider the interaction between 
    the robot and objects, such as grasping and collision avoidance. 
    It can be used for controlling in the cartesian space or in the joint space.
    Because this function will be called in skill's init function, arm type and object_info
    are directly available as arm_type and object_info.
    Usage:
    """
    model = setup_arm_with_objects_model(arm_type, object_info)
    """
  args:
    - name: arm_type
      type: str
      description: The robot arm type. It should be consistent as the skill's.
    - name: object_info
      type: dict
      description: The dictionary of all objects in the scene.  It should be consistent as the skill's.
    
setup_placeholder_model:
  description: |
    This function returns None.
    This model is especially useful when the controller does not need any dynamic model.
    Example usage:
    """
    model = setup_placeholder_model()
    """

==> prompt/input_port_sample.yaml <==
============================================
TrackingControllerConverter input port contents:
controller_parameters :  <class 'dict'> ,  {'gripper_command': 'release'}
measured_arm_position :  <class 'numpy.ndarray'> ,  [ 0.          0.26179939  3.14159265 -2.26918531  0.          0.9599
  1.57079633]
measured_arm_velocity :  <class 'numpy.ndarray'> ,  [0. 0. 0. 0. 0. 0. 0.]
measured_ee_pose :  <class 'numpy.ndarray'> ,  [ 1.57108469e+00 -3.92246873e-06  1.57079455e+00  5.96598901e-01
  1.34625984e-03  4.33589236e-01]
measured_ee_twist :  <class 'numpy.ndarray'> ,  [0. 0. 0. 0. 0. 0.]
measured_joint_states :  <class 'dict'> ,  {'Actuator1': {'positions': array([0.]), 'velocities': array([0.])}, 'Actuator2': {'positions': array([0.26179939]), 'velocities': array([0.])}, 'Actuator3': {'positions': array([3.14159265]), 'velocities': array([0.])}, 'Actuator4': {'positions': array([-2.26918531]), 'velocities': array([0.])}, 'Actuator5': {'positions': array([0.]), 'velocities': array([0.])}, 'Actuator6': {'positions': array([0.9599]), 'velocities': array([0.])}, 'Actuator7': {'positions': array([1.57079633]), 'velocities': array([0.])}, 'EndEffector': {'positions': array([], dtype=float64), 'velocities': array([], dtype=float64)}, 'world_welds_to_base_link': {'positions': array([], dtype=float64), 'velocities': array([], dtype=float64)}, 'PolePin': {'positions': array([0.1]), 'velocities': array([0.])}, 'end_effector_link_welds_to_Cart': {'positions': array([], dtype=float64), 'velocities': array([], dtype=float64)}, '$world_obstacle_box_2': {'positions': array([ 0.99875026,  0.        ,  0.        , -0.04997917,  0.4       ,
        0.3       ,  0.101     ]), 'velocities': array([0., 0., 0., 0., 0., 0.])}, '$world_goal_box': {'positions': array([1.   , 0.   , 0.   , 0.   , 0.6  , 0.   , 0.026]), 'velocities': array([0., 0., 0., 0., 0., 0.])}}
measured_body_poses :  <class 'dict'> ,  {'Cart': RigidTransform(
  R=RotationMatrix([
    [1.771814082172029e-06, 0.9999999584203277, -0.0002883681730920518],
    [0.9999999999907371, -1.7706828933479899e-06, 3.922979501902304e-06],
    [3.9224687301950226e-06, -0.00028836818003996167, -0.9999999584142024],
  ]),
  p=[0.48659890557829427, 0.001346454619425365, 0.4336209565978073],
)}
measured_body_velocities :  <class 'dict'> ,  {'Cart': SpatialVelocity(
  w=[0.0, 0.0, 0.0],
  v=[0.0, 0.0, 0.0],
)}

task_control :  <class 'numpy.ndarray'> ,  [0.]
============================================

==> prompt/skill_input_summary.yaml <==
- port_name: controller_parameters
  description: Controller parameters that can be adjusted dynamically during running.
  type: AbstractValue
  data_structure: dict

- port_name: measured_arm_position
  description: Observation of the robot arm's joint position.
  type: BasicVector
  dimensions: num_q

- port_name: measured_arm_velocity
  description: Observation of the robot arm's joint velocity.
  type: BasicVector
  dimensions: num_q

- port_name: measured_ee_pose
  description: Observation of the end effector's pose. The first three elements correspond to rotation. The last three elements correspond to translation.
  type: BasicVector
  dimensions: 6

- port_name: measured_ee_twist
  description: Observation of the end effector's twist. The first three elements correspond to rotation. The last three elements correspond to translation.
  type: BasicVector
  dimensions: 6

- port_name: measured_joint_states
  description: Observation of the joint states (including joint states of articulated objects).
  type: AbstractValue
  data_structure: dict

- port_name: measured_body_poses
  description: Observation of the poses of the rigid bodies in the scene.
  type: AbstractValue
  data_structure: dict

- port_name: measured_body_velocities
  description: Observation of the velocities of the rigid bodies in the scene.
  type: AbstractValue
  data_structure: dict
